On the space of $2d$ integrable models

We study infinite dimensional Lie algebras, whose infinite dimensional mutually commuting subalgebras correspond with the symmetry algebra of $2d$ integrable models. These Lie algebras are defined by the set of infinitesimal, nonlinear, and higher derivative symmetry transformations present in theories with a left(right)-moving or (anti)-holomorphic current. We study a large class of such Lagrangian theories. We study the commuting subalgebras of the $2d$ free massless scalar, and find the symmetries of the known integrable models such as sine-Gordon, Liouville, Bullough-Dodd, and Korteweg-de Vries. Along the way, we find several new sequences of commuting charges, which we conjecture are charges of integrable models which are new deformations of a single scalar. After quantizing, the Lie algebra is deformed, and so are their commuting subalgebras.

==> j-1waveplot.txt <==
x y
-3.649141880260469 0.5440211108893698
-3.6266536760021637 0.45753589377532133
-3.610891573187512 0.3664791292519284
-3.6011187325398364 0.2717606264109442
-3.5961869740603323 0.1743267812229814
-3.59456218194033 0.0751511204618093
-3.59441563497506 -0.024775425453357765
-3.593778116983728 -0.1244544235070617
-3.590727699217431 -0.22288991410024592
-3.5835659228242456 -0.3190983623493521
-3.570942835284159 -0.4121184852417566
-3.551914532708854 -0.5010208564578846
-3.52594127280632 -0.5849171928917617
-3.492847223833124 -0.662969230082182
-3.452763294212888 -0.7343970978741133
-3.406068129252981 -0.7984871126234903
-3.3533351413967525 -0.8545989080882805
-3.2952881992363547 -0.9021718337562933
-3.232765709227311 -0.9407305566797726
-3.1666916276806525 -0.9698898108450863
-3.098051685271443 -0.9893582466233818
-3.0278732608970262 -0.998941341839772
-2.957207608889739 -0.998543345374605
-2.8871133824011874 -0.9881682338770004
-2.81864054939226 -0.9679196720314865
-2.7528138473016046 -0.9379999767747389
-2.6906148642878343 -0.8987080958116269
-2.632961673546361 -0.8504366206285648
-2.580684703300987 -0.7936678638491531
-2.534497260158271 -0.7289690401258765
-2.4949589880184657 -0.6569865987187891
-2.462430852092223 -0.5784397643882001
-2.437021539314374 -0.49411335113860894
-2.4185282265991592 -0.4048499206165983
-2.406380103701909 -0.3115413635133787
-2.399600335022181 -0.21511998808781552
-2.3968082141498908 -0.11654920485049364
-2.396282053941732 -0.0168139004843506
-2.3960892552918676 0.0830894028174964
-2.3942650835272286 0.18216250427209502
-2.3889993398994562 0.27941549819892586
-2.3787862114972658 0.373876664830236
-2.362510134178687 0.4646021794137566
-2.339466484929355 0.5506855425976376
-2.3093344733413614 0.6312666378723208
-2.272124739949362 0.7055403255703919
-2.2281197747430976 0.7727644875559871
-2.1778178757716873 0.8322674422239008
-2.121885150823238 0.8834546557201531
-2.0611162462887638 0.9258146823277321
-1.9964026845641891 0.9589242746631385
-1.9287071241514786 0.9824526126243325
-1.8590418887553084 0.9961646088358406
-1.788450356206428 0.9999232575641008
-1.7179900590341508 0.9936910036334645
-1.6487165412840312 0.977530117665097
-1.5816671100792208 0.9516020738895161
-1.5178436070323462 0.9161659367494549
-1.4581932049073032 0.8715757724135882
-1.403586021016288 0.8182771110644108
-1.354788070906646 0.7568024953079282
-1.3124278697738543 0.6877661591839741
-1.276955060139091 0.6118578909427193
-1.2485902488141418 0.5298361409084934
-1.2272674672529247 0.44252044329485246
-1.2125750835348348 0.35078322768961984
-1.203707712714115 0.25554110202683167
-1.199448840784716 0.15774569414324865
-1.198206538988881 0.058374143427580086
-1.198116271070842 -0.04158066243329049
-1.1972033601945427 -0.1411200080598672
-1.1935721282575305 -0.23924932921398198
-1.1855757555130686 -0.33498815015590466
-1.1719303670649923 -0.4273798802338298
-1.1517614862441419 -0.5155013718214642
-1.1245940790322693 -0.5984721441039564
-1.0903080855440757 -0.6754631805511506
-1.0490800959014122 -0.74570521217672
-1.0013249852682167 -0.8084964038195901
-0.9476443220863888 -0.8632093666488737
-0.8887835361602567 -0.9092974268256817
-0.8255972830929066 -0.9463000876874145
-0.7590214516569012 -0.9738476308781951
-0.6900501043165574 -0.9916648104524686
-0.6197158301222367 -0.9995736030415051
-0.5490722583992347 -0.9974949866040544
-0.47917770864800513 -0.9854497299884603
-0.411079088927381 -0.963558185417193
-0.34579518653634245 -0.9320390859672264
-0.2842984186909594 -0.8912073600614354
-0.2274939334826308 -0.8414709848078965
-0.1761946979946204 -0.7833269096274834
-0.13109095339035326 -0.7173560908995228
-0.09271232813198815 -0.6442176872376911
-0.06138132932780882 -0.5646424733950355
-0.03715847299639746 -0.479425538604203
-0.019782744993588064 -0.3894183423086505
-0.008616920516033244 -0.2955202066613396
-0.0026146664434118783 -0.19866933079506122
-0.0003316773335773626 -0.09983341664682815
0. 0.
0.0003316773335773626 0.09983341664682815
0.0026146664434118783 0.19866933079506122
0.008616920516033244 0.2955202066613396
0.019782744993588064 0.3894183423086505
0.03715847299639746 0.479425538604203
0.06138132932780882 0.5646424733950355
0.09271232813198815 0.6442176872376911
0.13109095339035326 0.7173560908995228
0.1761946979946204 0.7833269096274834
0.2274939334826308 0.8414709848078965
0.2842984186909594 0.8912073600614354
0.34579518653634245 0.9320390859672264
0.411079088927381 0.963558185417193
0.47917770864800513 0.9854497299884603
0.5490722583992347 0.9974949866040544
0.6197158301222367 0.9995736030415051
0.6900501043165574 0.9916648104524686
0.7590214516569012 0.9738476308781951
0.8255972830929066 0.9463000876874145
0.8887835361602567 0.9092974268256817
0.9476443220863888 0.8632093666488737
1.0013249852682167 0.8084964038195901
1.0490800959014122 0.74570521217672
1.0903080855440757 0.6754631805511506
1.1245940790322693 0.5984721441039564
1.1517614862441419 0.5155013718214642
1.1719303670649923 0.4273798802338298
1.1855757555130686 0.33498815015590466
1.1935721282575305 0.23924932921398198
1.1972033601945427 0.1411200080598672
1.198116271070842 0.04158066243329049
1.198206538988881 -0.058374143427580086
1.199448840784716 -0.15774569414324865
1.203707712714115 -0.25554110202683167
1.2125750835348348 -0.35078322768961984
1.2272674672529247 -0.44252044329485246
1.2485902488141418 -0.5298361409084934
1.276955060139091 -0.6118578909427193
1.3124278697738543 -0.6877661591839741
1.354788070906646 -0.7568024953079282
1.403586021016288 -0.8182771110644108
1.4581932049073032 -0.8715757724135882
1.5178436070323462 -0.9161659367494549
1.5816671100792208 -0.9516020738895161
1.6487165412840312 -0.977530117665097
1.7179900590341508 -0.9936910036334645
1.788450356206428 -0.9999232575641008
1.8590418887553084 -0.9961646088358406
1.9287071241514786 -0.9824526126243325
1.9964026845641891 -0.9589242746631385
2.0611162462887638 -0.9258146823277321
2.121885150823238 -0.8834546557201531
2.1778178757716873 -0.8322674422239008
2.2281197747430976 -0.7727644875559871
2.272124739949362 -0.7055403255703919
2.3093344733413614 -0.6312666378723208
2.339466484929355 -0.5506855425976376
2.362510134178687 -0.4646021794137566
2.3787862114972658 -0.373876664830236
2.3889993398994562 -0.27941549819892586
2.3942650835272286 -0.18216250427209502
2.3960892552918676 -0.0830894028174964
2.396282053941732 0.0168139004843506
2.3968082141498908 0.11654920485049364
2.399600335022181 0.21511998808781552
2.406380103701909 0.3115413635133787
2.4185282265991592 0.4048499206165983
2.437021539314374 0.49411335113860894
2.462430852092223 0.5784397643882001
2.4949589880184657 0.6569865987187891
2.534497260158271 0.7289690401258765
2.580684703300987 0.7936678638491531
2.632961673546361 0.8504366206285648
2.6906148642878343 0.8987080958116269
2.7528138473016046 0.9379999767747389
2.81864054939226 0.9679196720314865
2.8871133824011874 0.9881682338770004
2.957207608889739 0.998543345374605
3.0278732608970262 0.998941341839772
3.098051685271443 0.9893582466233818
3.1666916276806525 0.9698898108450863
3.232765709227311 0.9407305566797726
3.2952881992363547 0.9021718337562933
3.3533351413967525 0.8545989080882805
3.406068129252981 0.7984871126234903
3.452763294212888 0.7343970978741133
3.492847223833124 0.662969230082182
3.52594127280632 0.5849171928917617
3.551914532708854 0.5010208564578846
3.570942835284159 0.4121184852417566
3.5835659228242456 0.3190983623493521
3.590727699217431 0.22288991410024592
3.593778116983728 0.1244544235070617
3.59441563497506 0.024775425453357765
3.59456218194033 -0.0751511204618093
3.5961869740603323 -0.1743267812229814
3.6011187325398364 -0.2717606264109442
3.610891573187512 -0.3664791292519284
3.6266536760021637 -0.45753589377532133
3.649141880260469 -0.5440211108893698

==> j0waveplot.txt <==
x y
-50. -0.9782583886381424
-49.900000000000006 -0.9782120435084
-49.800000000000004 -0.9781655025646161
-49.7 -0.978118764572343
-49.6 -0.9780718278042833
-49.5 -0.9780246920769771
-49.400000000000006 -0.9779773555315467
-49.300000000000004 -0.9779298168844235
-49.2 -0.9778820748448067
-49.1 -0.9778341281139126
-49. -0.977785975384158
-48.900000000000006 -0.9777376153383643
-48.800000000000004 -0.9776890466490513
-48.7 -0.9776402679778241
-48.6 -0.9775912779748455
-48.5 -0.9775420752783607
-48.400000000000006 -0.9774926585142371
-48.300000000000004 -0.9774430262955034
-48.2 -0.9773931772218754
-48.1 -0.9773431098792953
-48. -0.9772928228395437
-47.900000000000006 -0.9772423146599817
-47.800000000000004 -0.9771915838835313
-47.7 -0.9771406290389534
-47.6 -0.9770894486414855
-47.5 -0.977038040907777
-47.400000000000006 -0.9769864049619092
-47.300000000000004 -0.976934538980741
-47.2 -0.9768824414359002
-47.1 -0.9768301107855628
-47. -0.9767775454743002
-46.900000000000006 -0.9767247439329186
-46.800000000000004 -0.9766717038180502
-46.7 -0.9766184249302842
-46.6 -0.9765649050951558
-46.5 -0.9765111427067379
-46.400000000000006 -0.9764571361359367
-46.300000000000004 -0.9764028837272367
-46.2 -0.9763483837966395
-46.1 -0.9762936346312525
-46. -0.9762386337626209
-45.900000000000006 -0.9761833804693456
-45.800000000000004 -0.9761278727300003
-45.7 -0.9760721087975744
-45.6 -0.976016086909113
-45.5 -0.9759598052855294
-45.400000000000006 -0.9759032621314196
-45.300000000000004 -0.9758464556348891
-45.2 -0.9757893839673732
-45.1 -0.9757320452834597
-45. -0.9756744377207016
-44.900000000000006 -0.9756165593994217
-44.800000000000004 -0.9755584084225088
-44.7 -0.975499982875209
-44.6 -0.9754412808249083
-44.5 -0.9753823003209223
-44.400000000000006 -0.9753230379285258
-44.300000000000004 -0.9752634952618661
-44.2 -0.9752036682715343
-44.1 -0.9751435541099971
-44. -0.9750831514299175
-43.900000000000006 -0.9750224582006213
-43.800000000000004 -0.9749614723389239
-43.7 -0.9749001917418171
-43.6 -0.9748386142862305
-43.5 -0.974776737828786
-43.400000000000006 -0.9747145602055581
-43.300000000000004 -0.9746520792318206
-43.2 -0.9745892927018047
-43.1 -0.9745261983884419
-43. -0.9744627940431106
-42.900000000000006 -0.974399077395374
-42.800000000000004 -0.9743350461527186
-42.7 -0.9742706980002864
-42.6 -0.9742060306005984
-42.5 -0.9741410406607542
-42.400000000000006 -0.9740757282234097
-42.300000000000004 -0.9740100893825961
-42.2 -0.9739441216685959
-42.1 -0.9738778225419225
-42. -0.9738111881905631
-41.900000000000006 -0.9737442186513767
-41.800000000000004 -0.9736769103741758
-41.7 -0.9736092607053559
-41.6 -0.9735412671100352
-41.5 -0.9734729269830724
-41.400000000000006 -0.9734042376931403
-41.300000000000004 -0.9733352723890403
-41.2 -0.9732658009661547
-41.1 -0.9731960481325367
-41. -0.9731259353421422
-40.900000000000006 -0.9730554598276906
-40.800000000000004 -0.9729846182676017
-40.7 -0.9729134090940249
-40.6 -0.9728418287332464
-40.5 -0.9727698742742237
-40.400000000000006 -0.9726975427829282
-40.300000000000004 -0.9726248313040734
-40.2 -0.9725517368612661
-40.1 -0.9724782564557003
-40. -0.9724043870637458
-39.900000000000006 -0.9723301256339006
-39.800000000000004 -0.9722554690836103
-39.7 -0.9721804142964083
-39.6 -0.9721049581197009
-39.5 -0.972029097363368
-39.400000000000006 -0.9719528287991767
-39.300000000000004 -0.9718761491608724
-39.2 -0.971799055144725
-39.1 -0.9717215434102687
-39. -0.971643610580992
-38.900000000000006 -0.9715652532447975
-38.800000000000004 -0.9714864679541153
-38.7 -0.9714072512256601
-38.6 -0.9713275995398519
-38.5 -0.9712475093399979
-38.400000000000006 -0.9711669770313308
-38.300000000000004 -0.9710859936012253
-38.2 -0.9710045671070029
-38.1 -0.9709226874509655
-38. -0.9708403563294221
-37.9 -0.9707575551255584
-37.800000000000004 -0.9706742924664875
-37.7 -0.9705905614193683
-37.6 -0.9705063580615747
-37.5 -0.9704216784267745
-37.4 -0.9703365185043846
-37.300000000000004 -0.9702508742390091
-37.2 -0.9701647415298444
-37.1 -0.9700781162300788
-37. -0.9699909941462616
-36.9 -0.9699033710376779
-36.800000000000004 -0.9698152410373516
-36.7 -0.9697266028878082
-36.6 -0.9696374508180544
-36.5 -0.9695477803878484
-36.4 -0.9694575871989642
-36.300000000000004 -0.969366866779717
-36.2 -0.9692756164033304
-36.1 -0.9691838268179098
-36. -0.9690914956455389
-35.9 -0.9689986181762252
-35.800000000000004 -0.9689051896350668
-35.7 -0.9688112051831581
-35.6 -0.9687166599183606
-35.5 -0.9686215488759069
-35.4 -0.9685258670288062
-35.300000000000004 -0.968429607456734
-35.2 -0.9683327688505202
-35.1 -0.9682353439768394
-35. -0.9681373275568758
-34.9 -0.9680387142488945
-34.800000000000004 -0.9679394986469853
-34.7 -0.9678396761992164
-34.6 -0.9677392394192054
-34.5 -0.9676381837417594
-34.4 -0.9675365034918756
-34.300000000000004 -0.9674341929251693
-34.2 -0.9673312462272488
-34.1 -0.9672276570954556
-34. -0.9671234130752089
-33.9 -0.9670185301376214
-33.800000000000004 -0.9669129793451626
-33.7 -0.9668067622715169
-33.6 -0.9666998726630756
-33.5 -0.9665923041883112
-33.4 -0.9664840504362643
-33.300000000000004 -0.9663751049151422
-33.2 -0.9662654610510522
-33.1 -0.9661551121868763
-33. -0.9660440515812275
-32.9 -0.9659322724074154
-32.800000000000004 -0.9658197677523525
-32.7 -0.9657065306153336
-32.6 -0.9655925539066618
-32.5 -0.9654778304461356
-32.4 -0.9653623529614171
-32.300000000000004 -0.9652461140863579
-32.2 -0.9651291063593099
-32.1 -0.9650113222214826
-32. -0.9648927540153516
-31.900000000000002 -0.9647733939831113
-31.8 -0.9646532342651489
-31.700000000000003 -0.9645322602620827
-31.6 -0.9644104838152732
-31.5 -0.964287876840963
-31.400000000000002 -0.9641644376927365
-31.3 -0.9640401579776054
-31.200000000000003 -0.9639150291905577
-31.1 -0.9637890427126361
-31. -0.9636621898089921
-30.900000000000002 -0.9635344616269172
-30.8 -0.9634058491938555
-30.700000000000003 -0.9632763434153946
-30.6 -0.9631459350732202
-30.5 -0.9630146148230454
-30.400000000000002 -0.9628823731924824
-30.3 -0.9627492005788715
-30.200000000000003 -0.9626150872470629
-30.1 -0.9624800233271372
-30. -0.962343998812089
-29.900000000000002 -0.962207003555449
-29.8 -0.9620690272688673
-29.700000000000003 -0.961930059519642
-29.6 -0.961790089728199
-29.5 -0.9616491073889233
-29.400000000000002 -0.9615071009505223
-29.3 -0.9613640600473728
-29.200000000000003 -0.961219973262757
-29.1 -0.9610748292430836
-29. -0.9609286164716299
-28.900000000000002 -0.9607813232656289
-28.8 -0.9606329377732962
-28.700000000000003 -0.9604834479707883
-28.6 -0.9603328416591075
-28.5 -0.9601811064609298
-28.400000000000002 -0.9600282298173669
-28.3 -0.9598741989846639
-28.200000000000003 -0.9597190010308067
-28.1 -0.9595626228320724
-28. -0.9594050510694863
-27.900000000000002 -0.9592462722252112
-27.8 -0.9590862725788531
-27.700000000000003 -0.9589250382036941
-27.6 -0.9587625544150109
-27.5 -0.9585988087932283
-27.400000000000002 -0.9584337851846769
-27.3 -0.9582674687613694
-27.200000000000003 -0.9580998445036459
-27.1 -0.9579308956135072
-27. -0.9577606100191487
-26.900000000000002 -0.9575889703732988
-26.8 -0.9574159607081172
-26.700000000000003 -0.9572415648067442
-26.6 -0.9570657661984779
-26.5 -0.9568885481538438
-26.400000000000002 -0.9567098936795463
-26.3 -0.9565297855133024
-26.200000000000003 -0.9563482061185584
-26.1 -0.9561651376790733
-26. -0.9559805617751362
-25.900000000000002 -0.9557944607429404
-25.8 -0.9556068154813896
-25.700000000000003 -0.9554176069883908
-25.6 -0.9552268159577514
-25.5 -0.9550344227723785
-25.400000000000002 -0.9548404074968961
-25.3 -0.9546447498699792
-25.200000000000003 -0.954447429296592
-25.1 -0.9542484248402908
-25. -0.9540477152156289
-24.900000000000002 -0.953845274161092
-24.8 -0.9536410935295508
-24.700000000000003 -0.9534351370849932
-24.6 -0.953227386690749
-24.5 -0.9530178192038474
-24.400000000000002 -0.9528064110866417
-24.3 -0.9525931383986105
-24.200000000000003 -0.9523779767879165
-24.1 -0.9521609014827068
-24. -0.9519418872821782
-23.900000000000002 -0.9517209085473924
-23.8 -0.9514979391918605
-23.700000000000003 -0.9512729526718774
-23.6 -0.9510459219765901
-23.5 -0.9508168196177987
-23.400000000000002 -0.9505856177335067
-23.3 -0.9503522876208288
-23.200000000000003 -0.9501168004092561
-23.1 -0.9498791265929855
-23. -0.9496392361332047
-22.900000000000002 -0.9493970984460655
-22.8 -0.9491526823904137
-22.700000000000003 -0.9489059562552811
-22.6 -0.9486568876351796
-22.5 -0.9484054438654028
-22.400000000000002 -0.9481515913353937
-22.3 -0.9478952959242604
-22.200000000000003 -0.9476365228740783
-22.1 -0.9473752367751005
-22. -0.9471114015504085
-21.900000000000002 -0.9468449805471008
-21.8 -0.9465759360908294
-21.700000000000003 -0.9463042301140099
-21.6 -0.9460298237078913
-21.5 -0.9457526772130244
-21.400000000000002 -0.9454727502014975
-21.3 -0.9451900014587789
-21.200000000000003 -0.944904388965088
-21.1 -0.9446158698761902
-21. -0.9443244005482643
-20.900000000000002 -0.944029936344939
-20.8 -0.9437324318653394
-20.700000000000003 -0.9434318406947091
-20.6 -0.9431281156785916
-20.5 -0.942821208524837
-20.400000000000002 -0.9425110700216087
-20.3 -0.9421976499541693
-20.200000000000003 -0.9418808970797051
-20.1 -0.9415607591014391
-20. -0.9412371826419906
-19.900000000000002 -0.9409101132158832
-19.8 -0.9405794952011589
-19.700000000000003 -0.9402452718100652
-19.6 -0.9399073850587809
-19.5 -0.9395657757361994
-19.400000000000002 -0.9392203833717377
-19.3 -0.9388711462021659
-19.200000000000003 -0.9385180011374148
-19.1 -0.9381608837253234
-19. -0.9377997281152466
-18.900000000000002 -0.9374344682765265
-18.8 -0.9370650329377953
-18.7 -0.9366914202261032
-18.6 -0.9363133550978295
-18.5 -0.9359309688910259
-18.400000000000002 -0.9355441177855288
-18.3 -0.9351527250157761
-18.2 -0.9347567120812149
-18.1 -0.9343559986978678
-18. -0.9339505023304734
-17.900000000000002 -0.9335401400161799
-17.8 -0.9331248251920649
-17.7 -0.9327044698851166
-17.6 -0.9322789837449347
-17.5 -0.931848194874994
-17.400000000000002 -0.9314122500931458
-17.3 -0.9309708115804955
-17.2 -0.9305238609704136
-17.1 -0.9300712970920294
-17. -0.929613016337766
-16.900000000000002 -0.9291489125907793
-16.8 -0.9286788771499465
-16.7 -0.9282027986523083
-16.6 -0.9277205629928276
-16.5 -0.9272320532412921
-16.400000000000002 -0.9267371495561822
-16.3 -0.9262357290953076
-16.2 -0.9257276659230387
-16.1 -0.9252128309139851
-16. -0.9246910848088112
-15.9 -0.9241623123315267
-15.8 -0.9236263536399895
-15.700000000000001 -0.9230830726699083
-15.600000000000001 -0.9225323227194555
-15.5 -0.921973953336473
-15.4 -0.9214078100565561
-15.3 -0.9208337343160913
-15.200000000000001 -0.9202515633193893
-15.100000000000001 -0.9196611299004247
-15. -0.9190622623788244
-14.9 -0.9184547844098685
-14.8 -0.9178385147776965
-14.700000000000001 -0.9172132674480915
-14.600000000000001 -0.916578851055743
-14.5 -0.9159350689665926
-14.4 -0.9152817190518157
-14.3 -0.9146185934686604
-14.200000000000001 -0.9139454785219305
-14.100000000000001 -0.9132621543594007
-14. -0.9125683948352079
-13.9 -0.9118639672676178
-13.8 -0.9111486322077292
-13.700000000000001 -0.9104221335925591
-13.600000000000001 -0.9096842465220213
-13.5 -0.9089346809395246
-13.4 -0.9081731774155639
-13.3 -0.907399458834077
-13.200000000000001 -0.906613239700539
-13.100000000000001 -0.905814226201834
-13. -0.9050021152772691
-12.9 -0.9041765929780211
-12.8 -0.9033373379669686
-12.700000000000001 -0.9024840179327143
-12.600000000000001 -0.9016162901116317
-12.5 -0.9007338008860156
-12.4 -0.8998361853645463
-12.3 -0.8989230669437409
-12.200000000000001 -0.8979940568494453
-12.100000000000001 -0.8970487536573416
-12. -0.896086742791389
-11.9 -0.8951075959990341
-11.8 -0.8941108700271397
-11.700000000000001 -0.8930961091861517
-11.600000000000001 -0.8920628399793451
-11.5 -0.8910105736911085
-11.4 -0.8899388049114255
-11.3 -0.8888470110134228
-11.200000000000001 -0.8877346505769034
-11.100000000000001 -0.8866011643280679
-11. -0.8854459726401086
-10.9 -0.8842684755460309
-10.8 -0.8830680516894958
-10.700000000000001 -0.8818440574020624
-10.600000000000001 -0.8805958257343144
-10.5 -0.8793226654382695
-10.4 -0.878023859898348
-10.3 -0.876698666007996
-10.200000000000001 -0.8753463129888727
-10.100000000000001 -0.8739660011493493
-10. -0.8725569005249102
-9.9 -0.8711181497532707
-9.8 -0.8696488541970112
-9.700000000000001 -0.8681480847554981
-9.600000000000001 -0.866614876170535
-9.5 -0.8650482253385475
-9.4 -0.863447089533078
-9.3 -0.8618103845325553
-9.200000000000001 -0.8601369826477977
-9.1 -0.8584257106432472
-9. -0.8566753475455143
-8.9 -0.8548846223324248
-8.8 -0.8530522114954152
-8.700000000000001 -0.8511767364677529
-8.6 -0.8492567609106716
-8.5 -0.8472907878490801
-8.4 -0.8452772745299912
-8.3 -0.8432145398205816
-8.200000000000001 -0.8411009396572888
-8.1 -0.8389346846667063
-8. -0.836713925816052
-7.9 -0.8344367325603261
-7.800000000000001 -0.8321010886476944
-7.7 -0.8297048876882983
-7.6000000000000005 -0.827245928473049
-7.5 -0.8247219100283043
-7.4 -0.8221304263917469
-7.300000000000001 -0.8194689610941254
-7.2 -0.816734881330959
-7.1000000000000005 -0.813925431807736
-7. -0.8110377282416307
-6.9 -0.8080687505023231
-6.800000000000001 -0.8050153353741647
-6.7 -0.8018741689216934
-6.6000000000000005 -0.7986417784404217
-6.5 -0.7953145239749337
-6.4 -0.7918885893866525
-6.300000000000001 -0.7883599729542714
-6.2 -0.7847244774908126
-6.1000000000000005 -0.7809776999626711
-6. -0.777115020597906
-5.9 -0.7731315914712954
-5.800000000000001 -0.7690223245754623
-5.7 -0.7647818793262526
-5.6000000000000005 -0.7604046495841567
-5.5 -0.7558847501268738
-5.4 -0.751216002626603
-5.300000000000001 -0.7463919211500499
-5.2 -0.7414056972186238
-5.1000000000000005 -0.7362501844800662
-5. -0.7309178830591729
-4.9 -0.7254009236747486
-4.800000000000001 -0.7196910516329653
-4.7 -0.7137796108343577
-4.6000000000000005 -0.7076575279633628
-4.5 -0.7013152970662142
-4.4 -0.694742964765778
-4.3 -0.6879301164112583
-4.2 -0.680865863517317
-4.1000000000000005 -0.6735388329117439
-4. -0.6659371580840443
-3.9000000000000004 -0.6580484733097596
-3.8000000000000003 -0.6498599112174317
-3.7 -0.6413581045750113
-3.6 -0.6325291931285488
-3.5 -0.6233588366143294
-3.4000000000000004 -0.613832234914675
-3.3000000000000003 -0.6039341563810271
-3.2 -0.5936489778579731
-3.1 -0.5829607324844271
-3. -0.5718531742634718
-2.9000000000000004 -0.5603098556678796
-2.8000000000000003 -0.5483142223644134
-2.7 -0.535849726606118
-2.6 -0.5228999612090011
-2.5 -0.5094488159550868
-2.4000000000000004 -0.49548065809733205
-2.3000000000000003 -0.4809805386113111
-2.2 -0.4659344236238818
-2.1 -0.4503294553773146
-2. -0.4341542368503269
-1.9000000000000001 -0.417399143025343
-1.8 -0.4000566543507466
-1.7000000000000002 -0.3821217088462333
-1.6 -0.36359206729249155
-1.5 -0.34446868422739146
-1.4000000000000001 -0.32475607564799436
-1.3 -0.30446267250841746
-1.2000000000000002 -0.2836011474331403
-1.1 -0.2621887006852709
-1. -0.24024729051757793
-0.9 -0.2178037926995231
-0.8 -0.19489007470102812
-0.7000000000000001 -0.17154297119847756
-0.6000000000000001 -0.1478041503044471
-0.5 -0.12371986333006503
-0.4 -0.09934057520379029
-0.30000000000000004 -0.07472047795462236
-0.2 -0.049916895111943436
-0.1 -0.024989590489138572
0. 0.
0.1 0.024989590489138572
0.2 0.049916895111943436
0.30000000000000004 0.07472047795462236
0.4 0.09934057520379029
0.5 0.12371986333006503
0.6000000000000001 0.1478041503044471
0.7000000000000001 0.17154297119847756
0.8 0.19489007470102812
0.9 0.2178037926995231
1. 0.24024729051757793
1.1 0.2621887006852709
1.2000000000000002 0.28360114743314035
1.3 0.30446267250841746
1.4000000000000001 0.32475607564799436
1.5 0.34446868422739146
1.6 0.36359206729249155
1.7000000000000002 0.3821217088462333
1.8 0.4000566543507466
1.9000000000000001 0.417399143025343
2. 0.4341542368503269
2.1 0.45032945537731456
2.2 0.46593442362388177
2.3000000000000003 0.4809805386113111
2.4000000000000004 0.49548065809733205
2.5 0.5094488159550868
2.6 0.5228999612090011
2.7 0.535849726606118
2.8000000000000003 0.5483142223644134
2.9000000000000004 0.5603098556678796
3. 0.5718531742634718
3.1 0.5829607324844271
3.2 0.5936489778579731
3.3000000000000003 0.6039341563810271
3.4000000000000004 0.613832234914675
3.5 0.6233588366143296
3.6 0.6325291931285488
3.7 0.6413581045750113
3.8000000000000003 0.6498599112174317
3.9000000000000004 0.6580484733097596
4. 0.6659371580840443
4.1000000000000005 0.6735388329117439
4.2 0.6808658635173171
4.3 0.6879301164112583
4.4 0.694742964765778
4.5 0.701315297066214
4.6000000000000005 0.7076575279633628
4.7 0.7137796108343577
4.800000000000001 0.7196910516329653
4.9 0.7254009236747486
5. 0.7309178830591729
5.1000000000000005 0.7362501844800662
5.2 0.7414056972186235
5.300000000000001 0.7463919211500499
5.4 0.751216002626603
5.5 0.7558847501268738
5.6000000000000005 0.7604046495841569
5.7 0.7647818793262526
5.800000000000001 0.7690223245754623
5.9 0.7731315914712952
6. 0.7771150205979058
6.1000000000000005 0.7809776999626711
6.2 0.7847244774908126
6.300000000000001 0.7883599729542714
6.4 0.7918885893866525
6.5 0.7953145239749337
6.6000000000000005 0.7986417784404217
6.7 0.8018741689216935
6.800000000000001 0.8050153353741651
6.9 0.8080687505023231
7. 0.8110377282416307
7.1000000000000005 0.813925431807736
7.2 0.816734881330959
7.300000000000001 0.8194689610941251
7.4 0.8221304263917469
7.5 0.8247219100283043
7.6000000000000005 0.827245928473049
7.7 0.8297048876882983
7.800000000000001 0.8321010886476944
7.9 0.8344367325603261
8. 0.836713925816052
8.1 0.8389346846667063
8.200000000000001 0.8411009396572888
8.3 0.8432145398205814
8.4 0.8452772745299912
8.5 0.8472907878490801
8.6 0.8492567609106715
8.700000000000001 0.8511767364677529
8.8 0.8530522114954153
8.9 0.8548846223324248
9. 0.8566753475455143
9.1 0.8584257106432471
9.200000000000001 0.8601369826477976
9.3 0.8618103845325553
9.4 0.8634470895330781
9.5 0.8650482253385472
9.600000000000001 0.8666148761705353
9.700000000000001 0.8681480847554978
9.8 0.8696488541970112
9.9 0.8711181497532707
10. 0.8725569005249101
10.100000000000001 0.8739660011493493
10.200000000000001 0.8753463129888727
10.3 0.876698666007996
10.4 0.878023859898348
10.5 0.8793226654382695
10.600000000000001 0.8805958257343147
10.700000000000001 0.8818440574020626
10.8 0.8830680516894955
10.9 0.8842684755460308
11. 0.8854459726401086
11.100000000000001 0.8866011643280677
11.200000000000001 0.8877346505769033
11.3 0.8888470110134228
11.4 0.8899388049114255
11.5 0.8910105736911087
11.600000000000001 0.8920628399793449
11.700000000000001 0.8930961091861518
11.8 0.8941108700271397
11.9 0.8951075959990341
12. 0.8960867427913892
12.100000000000001 0.8970487536573416
12.200000000000001 0.8979940568494453
12.3 0.8989230669437409
12.4 0.8998361853645463
12.5 0.9007338008860154
12.600000000000001 0.9016162901116311
12.700000000000001 0.9024840179327143
12.8 0.9033373379669686
12.9 0.9041765929780213
13. 0.9050021152772687
13.100000000000001 0.9058142262018343
13.200000000000001 0.906613239700539
13.3 0.9073994588340768
13.4 0.9081731774155639
13.5 0.9089346809395246
13.600000000000001 0.9096842465220213
13.700000000000001 0.9104221335925591
13.8 0.9111486322077291
13.9 0.911863967267618
14. 0.9125683948352079
14.100000000000001 0.9132621543594007
14.200000000000001 0.9139454785219305
14.3 0.9146185934686606
14.4 0.9152817190518155
14.5 0.9159350689665926
14.600000000000001 0.9165788510557428
14.700000000000001 0.9172132674480915
14.8 0.9178385147776967
14.9 0.9184547844098683
15. 0.9190622623788244
15.100000000000001 0.9196611299004247
15.200000000000001 0.9202515633193893
15.3 0.9208337343160913
15.4 0.9214078100565557
15.5 0.921973953336473
15.600000000000001 0.9225323227194555
15.700000000000001 0.9230830726699087
15.8 0.9236263536399895
15.9 0.9241623123315267
16. 0.9246910848088112
16.1 0.9252128309139851
16.2 0.9257276659230386
16.3 0.9262357290953076
16.400000000000002 0.9267371495561822
16.5 0.9272320532412922
16.6 0.9277205629928279
16.7 0.9282027986523085
16.8 0.9286788771499461
16.900000000000002 0.929148912590779
17. 0.9296130163377656
17.1 0.9300712970920291
17.2 0.9305238609704136
17.3 0.9309708115804958
17.400000000000002 0.9314122500931454
17.5 0.931848194874994
17.6 0.9322789837449347
17.7 0.9327044698851169
17.8 0.9331248251920649
17.900000000000002 0.9335401400161798
18. 0.9339505023304734
18.1 0.9343559986978678
18.2 0.9347567120812146
18.3 0.9351527250157758
18.400000000000002 0.9355441177855289
18.5 0.9359309688910259
18.6 0.9363133550978295
18.7 0.9366914202261027
18.8 0.9370650329377953
18.900000000000002 0.9374344682765265
19. 0.9377997281152464
19.1 0.9381608837253232
19.200000000000003 0.9385180011374151
19.3 0.9388711462021659
19.400000000000002 0.9392203833717377
19.5 0.9395657757361994
19.6 0.9399073850587809
19.700000000000003 0.940245271810065
19.8 0.9405794952011592
19.900000000000002 0.9409101132158832
20. 0.9412371826419906
20.1 0.9415607591014391
20.200000000000003 0.9418808970797051
20.3 0.9421976499541693
20.400000000000002 0.9425110700216087
20.5 0.9428212085248372
20.6 0.9431281156785916
20.700000000000003 0.9434318406947091
20.8 0.9437324318653394
20.900000000000002 0.9440299363449389
21. 0.9443244005482643
21.1 0.9446158698761902
21.200000000000003 0.944904388965088
21.3 0.9451900014587789
21.400000000000002 0.9454727502014971
21.5 0.9457526772130244
21.6 0.9460298237078911
21.700000000000003 0.9463042301140102
21.8 0.9465759360908294
21.900000000000002 0.9468449805471008
22. 0.9471114015504086
22.1 0.9473752367751003
22.200000000000003 0.9476365228740786
22.3 0.9478952959242604
22.400000000000002 0.9481515913353943
22.5 0.948405443865403
22.6 0.9486568876351799
22.700000000000003 0.9489059562552811
22.8 0.9491526823904137
22.900000000000002 0.9493970984460658
23. 0.9496392361332051
23.1 0.9498791265929855
23.200000000000003 0.9501168004092561
23.3 0.9503522876208288
23.400000000000002 0.9505856177335067
23.5 0.950816819617799
23.6 0.9510459219765903
23.700000000000003 0.9512729526718774
23.8 0.9514979391918607
23.900000000000002 0.9517209085473921
24. 0.9519418872821779
24.1 0.9521609014827068
24.200000000000003 0.9523779767879165
24.3 0.9525931383986105
24.400000000000002 0.952806411086642
24.5 0.9530178192038474
24.6 0.953227386690749
24.700000000000003 0.953435137084993
24.8 0.9536410935295506
24.900000000000002 0.953845274161092
25. 0.9540477152156295
25.1 0.9542484248402908
25.200000000000003 0.9544474292965923
25.3 0.9546447498699792
25.400000000000002 0.9548404074968964
25.5 0.9550344227723784
25.6 0.9552268159577517
25.700000000000003 0.9554176069883908
25.8 0.9556068154813896
25.900000000000002 0.9557944607429404
26. 0.955980561775136
26.1 0.9561651376790735
26.200000000000003 0.9563482061185584
26.3 0.956529785513302
26.400000000000002 0.956709893679546
26.5 0.9568885481538438
26.6 0.9570657661984779
26.700000000000003 0.9572415648067442
26.8 0.9574159607081172
26.900000000000002 0.9575889703732989
27. 0.9577606100191484
27.1 0.9579308956135072
27.200000000000003 0.9580998445036457
27.3 0.9582674687613691
27.400000000000002 0.9584337851846769
27.5 0.9585988087932283
27.6 0.9587625544150112
27.700000000000003 0.9589250382036938
27.8 0.9590862725788533
27.900000000000002 0.9592462722252112
28. 0.9594050510694863
28.1 0.9595626228320723
28.200000000000003 0.9597190010308067
28.3 0.9598741989846639
28.400000000000002 0.960028229817367
28.5 0.9601811064609298
28.6 0.9603328416591075
28.700000000000003 0.9604834479707886
28.8 0.960632937773296
28.900000000000002 0.9607813232656289
29. 0.9609286164716296
29.1 0.9610748292430843
29.200000000000003 0.961219973262757
29.3 0.9613640600473728
29.400000000000002 0.9615071009505223
29.5 0.9616491073889233
29.6 0.9617900897281985
29.700000000000003 0.9619300595196424
29.8 0.9620690272688673
29.900000000000002 0.962207003555449
30. 0.962343998812089
30.1 0.9624800233271379
30.200000000000003 0.9626150872470629
30.3 0.9627492005788717
30.400000000000002 0.9628823731924824
30.5 0.9630146148230454
30.6 0.9631459350732202
30.700000000000003 0.9632763434153944
30.8 0.963405849193856
30.900000000000002 0.9635344616269174
31. 0.9636621898089921
31.1 0.9637890427126361
31.200000000000003 0.9639150291905577
31.3 0.9640401579776057
31.400000000000002 0.964164437692737
31.5 0.964287876840963
31.6 0.9644104838152734
31.700000000000003 0.9645322602620823
31.8 0.9646532342651489
31.900000000000002 0.9647733939831113
32. 0.9648927540153519
32.1 0.9650113222214826
32.2 0.9651291063593099
32.300000000000004 0.9652461140863583
32.4 0.9653623529614171
32.5 0.9654778304461351
32.6 0.9655925539066621
32.7 0.9657065306153336
32.800000000000004 0.9658197677523527
32.9 0.9659322724074151
33. 0.9660440515812275
33.1 0.9661551121868763
33.2 0.9662654610510522
33.300000000000004 0.9663751049151422
33.4 0.9664840504362643
33.5 0.9665923041883112
33.6 0.966699872663076
33.7 0.9668067622715174
33.800000000000004 0.9669129793451623
33.9 0.9670185301376214
34. 0.9671234130752089
34.1 0.9672276570954556
34.2 0.9673312462272491
34.300000000000004 0.9674341929251693
34.4 0.9675365034918756
34.5 0.9676381837417598
34.6 0.9677392394192054
34.7 0.9678396761992164
34.800000000000004 0.967939498646985
34.9 0.9680387142488945
35. 0.9681373275568753
35.1 0.9682353439768399
35.2 0.9683327688505199
35.300000000000004 0.968429607456734
35.4 0.9685258670288062
35.5 0.9686215488759069
35.6 0.9687166599183606
35.7 0.9688112051831581
35.800000000000004 0.9689051896350666
35.9 0.9689986181762252
36. 0.9690914956455389
36.1 0.9691838268179099
36.2 0.9692756164033299
36.300000000000004 0.969366866779717
36.4 0.9694575871989642
36.5 0.9695477803878484
36.6 0.9696374508180544
36.7 0.9697266028878083
36.800000000000004 0.969815241037352
36.9 0.9699033710376782
37. 0.9699909941462616
37.1 0.970078116230079
37.2 0.9701647415298447
37.300000000000004 0.9702508742390092
37.4 0.970336518504385
37.5 0.9704216784267742
37.6 0.9705063580615747
37.7 0.9705905614193683
37.800000000000004 0.9706742924664876
37.9 0.9707575551255584
38. 0.9708403563294221
38.1 0.9709226874509659
38.2 0.9710045671070023
38.300000000000004 0.9710859936012253
38.400000000000006 0.9711669770313308
38.5 0.9712475093399972
38.6 0.9713275995398519
38.7 0.9714072512256601
38.800000000000004 0.9714864679541159
38.900000000000006 0.9715652532447975
39. 0.9716436105809925
39.1 0.9717215434102687
39.2 0.9717990551447252
39.300000000000004 0.9718761491608724
39.400000000000006 0.9719528287991767
39.5 0.9720290973633676
39.6 0.9721049581197007
39.7 0.9721804142964087
39.800000000000004 0.9722554690836107
39.900000000000006 0.9723301256339006
40. 0.9724043870637458
40.1 0.9724782564557003
40.2 0.9725517368612663
40.300000000000004 0.9726248313040734
40.400000000000006 0.9726975427829282
40.5 0.9727698742742232
40.6 0.972841828733246
40.7 0.9729134090940249
40.800000000000004 0.9729846182676015
40.900000000000006 0.9730554598276909
41. 0.9731259353421422
41.1 0.9731960481325368
41.2 0.9732658009661549
41.300000000000004 0.9733352723890402
41.400000000000006 0.9734042376931403
41.5 0.9734729269830726
41.6 0.9735412671100352
41.7 0.9736092607053559
41.800000000000004 0.9736769103741758
41.900000000000006 0.9737442186513767
42. 0.9738111881905631
42.1 0.9738778225419225
42.2 0.9739441216685961
42.300000000000004 0.9740100893825958
42.400000000000006 0.9740757282234089
42.5 0.9741410406607542
42.6 0.9742060306005986
42.7 0.9742706980002864
42.800000000000004 0.9743350461527188
42.900000000000006 0.9743990773953742
43. 0.9744627940431104
43.1 0.9745261983884419
43.2 0.9745892927018048
43.300000000000004 0.9746520792318203
43.400000000000006 0.9747145602055581
43.5 0.9747767378287862
43.6 0.9748386142862305
43.7 0.9749001917418171
43.800000000000004 0.9749614723389239
43.900000000000006 0.9750224582006214
44. 0.9750831514299176
44.1 0.9751435541099971
44.2 0.9752036682715339
44.300000000000004 0.9752634952618657
44.400000000000006 0.9753230379285259
44.5 0.9753823003209223
44.6 0.9754412808249084
44.7 0.975499982875209
44.800000000000004 0.9755584084225088
44.900000000000006 0.9756165593994217
45. 0.9756744377207022
45.1 0.9757320452834597
45.2 0.9757893839673737
45.300000000000004 0.9758464556348891
45.400000000000006 0.9759032621314196
45.5 0.9759598052855294
45.6 0.9760160869091132
45.7 0.9760721087975748
45.800000000000004 0.9761278727300008
45.900000000000006 0.9761833804693456
46. 0.9762386337626204
46.1 0.9762936346312522
46.2 0.9763483837966398
46.300000000000004 0.9764028837272369
46.400000000000006 0.9764571361359364
46.5 0.9765111427067379
46.6 0.9765649050951558
46.7 0.9766184249302842
46.800000000000004 0.9766717038180502
46.900000000000006 0.9767247439329186
47. 0.9767775454742998
47.1 0.9768301107855629
47.2 0.9768824414359005
47.300000000000004 0.976934538980741
47.400000000000006 0.9769864049619092
47.5 0.9770380409077773
47.6 0.9770894486414858
47.7 0.9771406290389535
47.800000000000004 0.977191583883531
47.900000000000006 0.9772423146599817
48. 0.9772928228395434
48.1 0.9773431098792956
48.2 0.9773931772218754
48.300000000000004 0.9774430262955034
48.400000000000006 0.9774926585142371
48.5 0.9775420752783605
48.6 0.9775912779748452
48.7 0.9776402679778247
48.800000000000004 0.9776890466490513
48.900000000000006 0.9777376153383647
49. 0.9777859753841577
49.1 0.9778341281139128
49.2 0.9778820748448064
49.300000000000004 0.9779298168844235
49.400000000000006 0.9779773555315467
49.5 0.9780246920769775
49.6 0.9780718278042835
49.7 0.9781187645723428
49.800000000000004 0.9781655025646158
49.900000000000006 0.9782120435084
50. 0.9782583886381424
